Impact of cosmic rays on the global 21-cm signal during cosmic dawn

It is extremely important to understand the processes through which the thermal state of the inter-galactic medium (IGM) evolved in the early universe in order to study the evolution of HI 21-cm signal during cosmic dawn. Here, we consider the heating of the IGM due to cosmic ray protons generated by the supernovae from both early Pop III and Pop II stars. The low energy cosmic ray protons from Pop III supernovae can escape from minihalos and heat the IGM via collision and ionization of hydrogen. Furthermore, high energy protons generated in Pop II supernovae can escape the hosting halos and heat the IGM via magnetosonic Alfv\'en waves. We show that the heating due to these cosmic ray particles can significantly impact the IGM temperature and hence the global 21-cm signal at $z\sim 14-18$. The depth, location, and duration of the 21-cm absorption profile are highly dependent on the efficiencies of cosmic ray heating. In particular, the EDGES signal can be well fitted by the cosmic ray heating along with the Lyman-$\alpha$ coupling, and the dark matter-baryon interaction that we consider to achieve a `colder IGM background'. Further, we argue that the properties of cosmic rays and the nature of first generation of stars could be constrained by accurately measuring the global 21-cm absorption signal during the cosmic dawn.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
